Analysis and Evaluation of Non-Blocking Interpolation Search Trees

We start by summarizing the recently proposed implementation of the first non-blocking concurrent interpolation search tree (C-IST) data structure. We then analyze the individual operations of the C-IST, and show that they are correct and linearizable. We furthermore show that lookup (and several other non-destructive operations) are wait-free, and that the insert and delete operations are lock-free. We continue by showing that the C-IST has the following properties. For arbitrary key distributions, this data structure ensures worst-case $O(\log n + p)$ amortized time for search, insertion and deletion traversals. When the input key distributions are smooth, lookups run in expected $O(\log \log n + p)$ time, and insertion and deletion run in expected amortized $O(\log \log n + p)$ time, where $p$ is a bound on the number of threads. Finally, we present an extended experimental evaluation of the non-blocking IST performance.

==> experiments/numerical_stability_vs_time/README.txt <==
exp5 runs up to 64 seconds
exp7 contains 300 second runs, to validate that things don't change much after 64sec

==> figures/ipe_stylesheet.txt <==
   <ipestyle name="my_style">
     <layout paper="X_1 Y_1" origin="0 0" frame="X_2 Y_2"/>
   </ipestyle>
